Heuristics for Symmetric Rectilinear Matrix Partitioning

Partitioning sparse matrices and graphs is a common and important problem in many scientific and graph analytics applications. In this work, we are concerned with a spatial partitioning called rectilinear partitioning (also known as generalized block distribution) of sparse matrices, which is needed for tiled (or {\em blocked}) execution of sparse matrix and graph analytics kernels. More specifically, in this work, we address the problem of symmetric rectilinear partitioning of square matrices. By symmetric, we mean having the same partition on rows and columns of the matrix, yielding a special tiling where the diagonal tiles (blocks) will be squares. We propose five heuristics to solve two different variants of this problem, and present a thorough experimental evaluation showing the effectiveness of the proposed algorithms.

==> reviews.txt <==
- Language problems mostly missing articles, typos etc.
- For PTC difference with Nicol's probe algorithm should be clarified.
- No comparison with Sorevik and Manne
- Fig 4. font sizes are small
- No running time comparison
- Abbrevation problem; using NIC before defining it.
- Experimental section can be extended by discussing more about results.
- Mention about a graph kernel that this partitioning can be used.
- What about an experiment with larger p.
